ExploraCoder: Advancing code generation for multiple unseen APIs via planning and chained exploration

Large language models face intrinsic limitations in coding with APIs that are unseen in their training corpora. As libraries continuously evolve, it becomes impractical to exhaustively retrain LLMs with new API knowledge. This limitation hampers LLMs from solving programming problems which require newly introduced or privately maintained libraries. Inspired by exploratory programming paradigm in human behavior, we propose ExploraCoder, a training-free framework that empowers LLMs to invoke multiple unseen APIs in code solution by (1) planning a complex problem into several API invocation subtasks, and (2) experimenting with correct API usage at intermediate steps through a novel chain-of-API-exploration. We conduct evaluation on program synthesizing tasks involving complex API interactions. Experimental results demonstrate that ExploraCoder significantly improves performance for models lacking prior API knowledge, achieving absolute increases of up to 11.99% over retrieval-based approaches and 17.28% over pretraining-based methods in pass@10.

==> listing/case_SelfRepair_fail.txt <==
[requirement]
Load text data from files under a given directory, process the text data into paragraphs, create mini-batches of paragraphs, and shuffle the batches. The processed data should be cached and held in memory.
-------------------- initial candidate --------------------
[code]
from torchdata.datapipes.iter import *
from typing import List, Tuple
import torch
def process_paragraphs_map_fn(paragraph: Tuple[str, str]) -> str:
    file_name = paragraph[0]
    paragraph_content = paragraph[1]
    return paragraph_content
def build_text_data_pipe(
        root: str="./torchdata-programming-tasks/task_82",  # Directory containing text files
        batch_size: int=16,  # Batch size
    ):
    data_pipe = FileLister(root) >> IoPathFileLister() >> FileOpener() >> LineReader()
    data_pipe = data_pipe.map(process_paragraphs_map_fn) >> Batcher(batch_size=batch_size) >> InMemoryCacheHolder()
    data_pipe = data_pipe >> Shuffler()
    return data_pipe
list_dp = list(build_text_data_pipe(root="./torchdata-programming
-tasks/task_82", batch_size=4))
[execution result]
Status: failed
Error message: 
TypeError: __init__() missing 1 required positional argument: 'root'
Error traceback at:
 - line 23 in <module>: list_dp = list(build_text_data_pipe(root="./torchdata-programming
 -tasks/task_82", batch_size=4))
 - line 18 in build_text_data_pipe:     data_pipe = FileLister(root) >> IoPathFileLister() >> FileOpener() >> LineReader()
------------------- round 1 self-repair -------------------
[feedback] 
The error message indicates that the `FileLister` class in the `build_text_data_pipe` function is missing the required positional argument `root`. The `FileLister` class expects the root directory containing text files as an argument. To resolve this error, make sure to provide the `root` argument when creating the `FileLister` instance in the `build_text_data_pipe` function. 
[code]
from torchdata.datapipes.iter import *
from typing import List, Tuple
import torch

def process_paragraphs_map_fn(paragraph: Tuple[str, str]) -> str:
    file_name = paragraph[0]
    paragraph_content = paragraph[1]
    return paragraph_content

def build_text_data_pipe(
        root: str="./torchdata-programming-tasks/task_82",  # Directory containing text files
        batch_size: int=16,  # Batch size
    ):
    """
    Load text data from files under a given directory, process the text data into paragraphs, create mini-batches of paragraphs, and shuffle the batches. The processed data should be cached and held in memory.
    """
    data_pipe = FileLister(root=root) >> IoPathFileLister() >> FileOpener() >> LineReader()
    data_pipe = data_pipe.map(process_paragraphs_map_fn) >> Batcher(batch_size=batch_size) >> InMemoryCacheHolder()
    data_pipe = data_pipe >> Shuffler()
    
    return data_pipe
list_dp = list(build_text_data_pipe
(root="./torchdata-programming-tasks/task_82", batch_size=4))
Status: failed
Error message: 
TypeError: __init__() missing 1 required positional argument: 'root'
Error traceback at:
 - line 23 in <module>: list_dp = list
 (build_text_data_pipe(root="./torchdata-programming-
 tasks/task_82", batch_size=4))
 - line 18 in build_text_data_pipe:     data_pipe = FileLister(root=root) >> IoPathFileLister() >> FileOpener() >> LineReader()
------------------- round 2 self-repair -------------------
[feedback]
The error message indicates that the `FileLister` class in the `build_text_data_pipe` function is missing the required positional argument `root`. The `FileLister` class expects the root directory containing text files as an argument. To resolve this error, make sure to provide the `root` argument when creating the `FileLister` instance in the `build_text_data_pipe` function. 
[code]
from torchdata.datapipes.iter import *
from typing import List, Tuple
import torch
def process_paragraphs_map_fn(paragraph: Tuple[str, str]) -> str:
    file_name = paragraph[0]
    paragraph_content = paragraph[1]
    return paragraph_content
def build_text_data_pipe(
        root: str="./torchdata-programming-tasks/task_82",  # Directory containing text files
        batch_size: int=16,  # Batch size
    ):
    """
    Load text data from files under a given directory, process the text data into paragraphs, create mini-batches of paragraphs, and shuffle the batches. The processed data should be cached and held in memory.
    """
    data_pipe = FileLister(root=root) >> IoPathFileLister() >> FileOpener() >> LineReader()
    data_pipe = data_pipe.map(process_paragraphs_map_fn) >> Batcher(batch_size=batch_size) >> InMemoryCacheHolder()
    data_pipe = data_pipe >> Shuffler()
    return data_pipe
list_dp = list(build_text_data_pipe(root="./torchdata
-programming-tasks/task_82", batch_size=4))
[execution result]
Status: failed
Error message:
TypeError: __init__() missing 1 required positional argument: 'root'
Error traceback at:
 - line 23 in <module>: list_dp = list(build_text_data_pipe(root="./torchdata-programming
 -tasks/task_82", batch_size=4))
 - line 18 in build_text_data_pipe:     data_pipe = FileLister(root=root) >> IoPathFileLister() >> FileOpener() >> LineReader()
------------------- round 3 self-repair -------------------
[feedback]
The error message indicates that the `build_text_data_pipe` function is missing the required positional argument `root`. In this case, the `FileLister` class expects the `root` argument to be provided. To resolve this issue, make sure to pass the `root` argument when calling the `build_text_data_pipe` function. 
[code]
from torchdata.datapipes.iter import *
from typing import List, Tuple
import torch
def process_paragraphs_map_fn(paragraph: Tuple[str, str]) -> str:
    file_name = paragraph[0]
    paragraph_content = paragraph[1]
    return paragraph_content
def build_text_data_pipe(
        root: str = "./torchdata-programming-tasks/task_82",  # Directory containing text files
        batch_size: int = 16,  # Batch size
    ):
    """
    Load text data from files under a given directory, process the text data into paragraphs, create mini-batches of paragraphs, and shuffle the batches. The processed data should be cached and held in memory.
    """
    data_pipe = FileLister(root=root) >> IoPathFileLister() >> FileOpener() >> LineReader()
    data_pipe = data_pipe.map(process_paragraphs_map_fn) >> Batcher(batch_size=batch_size) >> InMemoryCacheHolder()
    data_pipe = data_pipe >> Shuffler()
    return data_pipe
list_dp = list(build_text_data_pipe(
root="./torchdata-programming-tasks/task_82", batch_size=4))
------------------ round 4-5 self-repair ------------------
...omit for simplicity...
------------------- round 6 self-repair -------------------
[feedback]
The error message indicates that the 'root' argument is missing when creating the FileLister data pipe. The FileLister API expects the root argument to be provided, but it is not being passed correctly in the build_text_data_pipe function. To resolve this issue, ensure that the 'root' argument is correctly passed when creating the FileLister data pipe within the build_text_data_pipe function. 
[code]
from torchdata.datapipes.iter import *
from typing import List, Tuple
import torch

def process_paragraphs_map_fn(paragraph: Tuple[str, str]) -> str:
    file_name = paragraph[0]
    paragraph_content = paragraph[1]
    return paragraph_content

def build_text_data_pipe(
        root: str = "./torchdata-programming-tasks/task_82",  # Directory containing text files
        batch_size: int = 16,  # Batch size
    ):
    """
    Load text data from files under a given directory, process the text data into paragraphs, create mini-batches of paragraphs, and shuffle the batches. The processed data should be cached and held in memory.
    """
    data_pipe = FileLister(root=[root]) >> IoPathFileLister() >> FileOpener() >> LineReader()
    data_pipe = data_pipe.map(process_paragraphs_map_fn) >> Batcher(batch_size=batch_size) >> InMemoryCacheHolder()
    data_pipe = data_pipe >> Shuffler()
    return data_pipe
list_dp = list(build_text_data_pipe(
root="./torchdata-programming-tasks/task_82", batch_size=4))
[execution result]
Status: failed
Error message: 
TypeError: __init__() missing 1 required positional argument: 'root'
Error traceback at:
 - line 23 in <module>: list_dp = list(build_text_data_pipe(
 root="./torchdata-programming-tasks/task_82", batch_size=4))
 - line 18 in build_text_data_pipe:     data_pipe = FileLister(root=[root]) >> IoPathFileLister() >> FileOpener() >> LineReader()
------------------------- Analysis -------------------------
In the initial code solution, Self-Repair severely misuses the Torchdata library. Specifically, it incorrectly assumes that Torchdata APIs can be chained using “>>”, and this incorrect API usage pattern propagates throughout the entire LLM-decoded API invocation sequence. Despite receiving clear error messages in each round of Self-Repair, the system fails to correct the code because its initial solution deviates significantly from the canonical implementation.

